Why do tree-based models still outperform deep learning on tabular data?

While deep learning has enabled tremendous progress on text and image datasets, its superiority on tabular data is not clear. We contribute extensive benchmarks of standard and novel deep learning methods as well as tree-based models such as XGBoost and Random Forests, across a large number of datasets and hyperparameter combinations. We define a standard set of 45 datasets from varied domains with clear characteristics of tabular data and a benchmarking methodology accounting for both fitting models and finding good hyperparameters. Results show that tree-based models remain state-of-the-art on medium-sized data ($\sim$10K samples) even without accounting for their superior speed. To understand this gap, we conduct an empirical investigation into the differing inductive biases of tree-based models and Neural Networks (NNs). This leads to a series of challenges which should guide researchers aiming to build tabular-specific NNs: 1. be robust to uninformative features, 2. preserve the orientation of the data, and 3. be able to easily learn irregular functions. To stimulate research on tabular architectures, we contribute a standard benchmark and raw data for baselines: every point of a 20 000 compute hours hyperparameter search for each learner.

==> hp_csv/FT_Transformer_classifiation_medium_numerical_hp.csv <==
names,rf_importance,lin_coef
lr,0.06803068087635533,-0.00014629148894766686
residual_dropout,0.04771299247788627,-0.02248803679633081
d_token,0.03224465148462972,-0.007121119134086126
ffn_dropout,0.026829634650174825,-0.005401085681758316
n_layers,0.020505808219959277,-0.009971815054590567
kv_compression,0.019078705520664964,-0.019114451525620774
attention_dropout,0.018484496805822145,0.005259105355290452
d_ffn_factor,0.013544245654807198,-0.001763217648866583
optimizer__weight_decay,0.012417662990154827,0.00028974393669665196
batch_size,0.006163732589380064,-0.004250967082972445
kv_compression_sharing_key-value,0.002049001747129609,0.0021926937716382246
lr_scheduler,0.0017282124526298212,-0.0009235323355917188


==> test_csv.csv <==
Source,dataset_name,dataset_id,n_samples,n_features,original_n_features,original_n_samples
OpenML,electricity,151,38474,8,8,45312
OpenML,eye_movements,1044,7608,23,27,10936
OpenML,KDDCup09_upselling,1114,5032,45,230,50000
OpenML,covertype,1596,423680,54,54,581012
OpenML,rl,41160,4970,12,22,31406
OpenML,road-safety,42803,111762,32,66,363243
Custom,compass,NA,16658,17,51,18316

